AI-Q: Quadrature by Learned Reconstruction for the Material Point Method

The dual role of material points as carriers of constitutive history and quadrature sites couples the integration accuracy of the material point method (MPM) to the evolving particle distribution. This work introduces AI-assisted quadrature (AI-Q), a framework that separates these roles through constrained learning of a local stress-reconstruction operator. The central idea is to design reconstruction for the stress moments entering the discrete momentum balance, making the assembled internal forces the principal learning objective. Exact constant reproduction and soft affine consistency constrain the approximation, while auxiliary stress supervision regularizes modes left undetermined by force matching. The network uses the particle configuration to determine the coefficients that map particle stresses to quadrature points. Constitutive updates remain on the particles, and the same reconstruction principle applies to both full and cut cells. Numerical studies demonstrate reduced mean and high-percentile internal-force errors relative to conventional particle quadrature and classical reconstruction methods over mixed stress fields and particle configurations. These improvements carry through to the stress solution in boundary-value problems, while three-dimensional tests demonstrate compatibility with large deformation. By separating material representation from force integration, AI-Q provides a general alternative to particle quadrature and a systematic route to resolving the long-standing integration problem in MPM.

==> THIRD_PARTY_NOTICES.txt <==
Elsevier elsarticle class and numerical bibliography style
---------------------------------------------------------

elsarticle.cls is an unmodified copy of the file installed at:
/usr/share/texlive/texmf-dist/tex/latex/elsarticle/elsarticle.cls
Version: 3.4c, 2025/01/11.
Copyright 2007-2025 Elsevier Ltd, as identified in the file header.

elsarticle-num.bst is an unmodified copy of the file installed at:
/usr/share/texlive/texmf-dist/bibtex/bst/elsarticle/elsarticle-num.bst
Its original copyright and license notices are retained in the file.

The files are part of the Elsarticle Bundle and are distributed under the
LaTeX Project Public License, version 1.3 or (at your option) a later version,
as stated in their original headers. The complete package and its source
files are available through CTAN:
https://ctan.org/pkg/elsarticle
https://mirrors.ctan.org/macros/latex/contrib/elsarticle.zip

License text:
https://www.latex-project.org/lppl.txt

The wrappers main.tex and cmame_starter.tex are newly created adaptations,
not unmodified publisher templates. No external font files are distributed.
The PDF embeds the fonts required for ordinary document viewing.


==> checks/document_checks.json <==
{
  "pdf_pages": 40,
  "duplicate_labels": [],
  "unresolved_references": [],
  "unresolved_citations": [],
  "overfull_boxes": 0,
  "undefined_control_sequences": 0,
  "tex_undefined_reference_warnings": 0,
  "duplicate_appendix_prefix": false,
  "main_section_order": [
    "From continuum momentum balance to particle quadrature error",
    "From stress recovery to force-oriented reconstruction",
    "Constrained reconstruction on structured full cells",
    "Extension to cut cells in a dimension-independent form",
    "Analytical training fields and data construction",
    "Learning objectives, optimization, and evaluation",
    "Incorporation into the explicit APIC--MPM solver"
  ],
  "equation_numbers": {
    "eq:strong": "2.1",
    "eq:weak": "2.2",
    "eq:gridfields": "2.3",
    "eq:semidiscrete": "2.4",
    "eq:massforces": "2.5",
    "eq:femquadrature": "2.6",
    "eq:particlequadrature": "2.7",
    "eq:particleforce": "2.8",
    "eq:lumped": "2.9",
    "eq:mpmerror": "2.10",
    "eq:particlemoments": "2.11",
    "eq:momenterror": "2.12",
    "eq:momentremainder": "2.13",
    "eq:constantcounterexample": "2.14",
    "eq:crossing": "2.15",
    "eq:gausstarget": "2.16",
    "eq:genericreconstruction": "2.17",
    "eq:unstructured": "2.18",
    "eq:forceoperator": "2.19",
    "eq:twocriteria": "2.20",
    "eq:stressforcebound": "2.21",
    "eq:effectivegradient": "2.22",
    "eq:localcoordinates": "2.23",
    "eq:fullrule": "2.24",
    "eq:fullfeatures": "2.25",
    "eq:pooling": "2.26",
    "eq:decoder": "2.27",
    "eq:projectionproblem": "2.28",
    "eq:projection": "2.29",
    "eq:affinedefect": "2.30",
    "eq:affineidentity": "2.31",
    "eq:fullforce": "2.32",
    "eq:fullerror": "2.33",
    "eq:reconstructionbound": "2.34",
    "eq:cutgeometry": "2.35",
    "eq:simplexpartition": "2.36",
    "eq:simplexrule": "2.37",
    "eq:cutvolfeature": "2.38",
    "eq:cutpooling": "2.39",
    "eq:cutdecoder": "2.40",
    "eq:cutconstraints": "2.41",
    "eq:cutaffineidentity": "2.42",
    "eq:cutforce": "2.43",
    "eq:cutgausstarget": "2.44",
    "eq:cuterror": "2.45",
    "eq:cutreconstructionbound": "2.46",
    "eq:fulllabels": "2.47",
    "eq:fieldconstant": "2.48",
    "eq:fieldlinear": "2.49",
    "eq:fieldquadratic": "2.50",
    "eq:fieldtrig": "2.51",
    "eq:trig2": "2.52",
    "eq:fieldnormalization": "2.53",
    "eq:stressscale": "2.54",
    "eq:fulllosses": "2.55",
    "eq:fullobjective": "2.56",
    "eq:cutlosses": "2.57",
    "eq:crosschild": "2.58",
    "eq:cutobjective": "2.59",
    "eq:forceevaluation": "2.60",
    "eq:stressevaluation": "2.61",
    "eq:referencehierarchy": "2.62",
    "eq:hybrid": "2.63",
    "eq:p2g": "2.64",
    "eq:gridupdate": "2.65",
    "eq:g2p": "2.66",
    "eq:particlekinematics": "2.67",
    "eq:basis12": "A.1",
    "eq:basis3": "A.2",
    "eq:tensorbasis": "A.3",
    "eq:duffymap": "B.1",
    "eq:duffyrule": "B.2",
    "eq:fullorder": "B.3",
    "eq:simplexorder": "B.4",
    "eq:normaloffset": "C.1",
    "eq:contextvector": "C.2",
    "eq:taylorsigma": "D.1",
    "eq:exactreconstructionerror": "D.2",
    "eq:weightedforcebound": "D.3",
    "eq:geometrybound": "D.4",
    "eq:discretework": "D.5",
    "eq:basisprecision": "D.6",
    "eq:internalbalance": "D.7",
    "eq:stresspowers": "D.8",
    "eq:powerdefect": "D.9"
  },
  "underfull_box_warning_count": 1,
  "scope": "Compilation and cross-reference checks, not proof of scientific correctness or final-run reproducibility.",
  "full_cut_parallel_audit": {
    "matching_subsubsection_headings": [
      "Reconstruction domain and prescribed quadrature",
      "Geometry-conditioned reconstruction coefficients",
      "Constant projection and affine consistency",
      "Internal-force reconstruction and error decomposition"
    ],
    "projection_precedes_force_assembly": true,
    "paired_equation_numbers": [
      {
        "eq:fullrule": "2.24",
        "eq:simplexrule": "2.37"
      },
      {
        "eq:pooling": "2.26",
        "eq:cutpooling": "2.39"
      },
      {
        "eq:projection": "2.29",
        "eq:cutconstraints": "2.41"
      },
      {
        "eq:affineidentity": "2.31",
        "eq:cutaffineidentity": "2.42"
      },
      {
        "eq:fullforce": "2.32",
        "eq:cutforce": "2.43"
      },
      {
        "eq:gausstarget": "2.16",
        "eq:cutgausstarget": "2.44"
      },
      {
        "eq:fullerror": "2.33",
        "eq:cuterror": "2.45"
      },
      {
        "eq:reconstructionbound": "2.34",
        "eq:cutreconstructionbound": "2.46"
      }
    ],
    "original_v3_equation_2_40_now": "2.45",
    "full_cell_counterpart": "2.33"
  },
  "unchanged_v3_sections": {
    "sections/21_foundation.tex": true,
    "sections/22_objective.tex": true,
    "sections/25_data.tex": true,
    "sections/26_training.tex": true,
    "sections/27_solver.tex": true
  },
  "visual_review": {
    "renderer": "PyMuPDF",
    "all_pages_rendered": true,
    "pages_reviewed_as_montages": [
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34,
      35,
      36,
      37,
      38,
      39,
      40
    ],
    "detailed_review": "Full/cut force construction and decompositions; equation layouts and final full-cell heading placement.",
    "result": "No observed equation clipping or overlap; first assembly blocks kept with their subsection headings."
  }
}


==> checks/full_cut_checks.json <==
{
  "scope": "Synthetic double-precision algebra and quadrature checks; no trained checkpoint, final-run data, or MPM solver is evaluated.",
  "passed": true,
  "seed": 20261014,
  "checks": 90,
  "maximum_residual": 1.7867651802561113e-16,
  "results": [
    {
      "name": "full_error_decomposition_d2_k1",
      "residual": 7.632783294297951e-17,
      "tolerance": 2e-10,
      "reconstruction_norm": 0.28735904180841454,
      "quadrature_norm": 0.006567789704553767
    },
    {
      "name": "full_weighted_force_bound_d2_k1",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "cut_error_decomposition_d2_k1_rec0.42_true0.27",
      "residual": 1.3877787807814457e-16,
      "tolerance": 2e-10,
      "reconstruction_norm": 0.14069454277284593,
      "quadrature_norm": 0.0015339703035150555,
      "geometry_norm": 0.1603419014985753
    },
    {
      "name": "cut_weighted_force_bound_d2_k1_rec0.42_true0.27",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "cut_volume_partition_d2_k1_rec0.42_true0.27",
      "residual": 1.3877787807814457e-17,
      "tolerance": 2e-10
    },
    {
      "name": "cut_error_decomposition_d2_k1_rec0.42_true0.42",
      "residual": 1.2836953722228372e-16,
      "tolerance": 2e-10,
      "reconstruction_norm": 0.09393595425546315,
      "quadrature_norm": 0.0015339703035150555,
      "geometry_norm": 0.0
    },
    {
      "name": "cut_weighted_force_bound_d2_k1_rec0.42_true0.42",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "cut_volume_partition_d2_k1_rec0.42_true0.42",
      "residual": 1.3877787807814457e-17,
      "tolerance": 2e-10
    },
    {
      "name": "geometry_term_vanishes_d2_k1_rec0.42_true0.42",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "two_term_reduction_d2_k1_rec0.42_true0.42",
      "residual": 1.2836953722228372e-16,
      "tolerance": 2e-10
    },
    {
      "name": "cut_error_decomposition_d2_k1_rec0.0_true0.0",
      "residual": 1.7867651802561113e-16,
      "tolerance": 2e-10,
      "reconstruction_norm": 0.20730814086063,
      "quadrature_norm": 0.004855655662392158,
      "geometry_norm": 0.0
    },
    {
      "name": "cut_weighted_force_bound_d2_k1_rec0.0_true0.0",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "cut_volume_partition_d2_k1_rec0.0_true0.0",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "geometry_term_vanishes_d2_k1_rec0.0_true0.0",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "two_term_reduction_d2_k1_rec0.0_true0.0",
      "residual": 1.7867651802561113e-16,
      "tolerance": 2e-10
    },
    {
      "name": "full_error_decomposition_d2_k2",
      "residual": 4.85722573273506e-17,
      "tolerance": 2e-10,
      "reconstruction_norm": 0.18152601303016527,
      "quadrature_norm": 0.018740114923637613
    },
    {
      "name": "full_weighted_force_bound_d2_k2",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "cut_error_decomposition_d2_k2_rec0.42_true0.27",
      "residual": 3.122502256758253e-17,
      "tolerance": 2e-10,
      "reconstruction_norm": 0.05955888324404947,
      "quadrature_norm": 0.007243182591082517,
      "geometry_norm": 0.10026798132283266
    },
    {
      "name": "cut_weighted_force_bound_d2_k2_rec0.42_true0.27",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "cut_volume_partition_d2_k2_rec0.42_true0.27",
      "residual": 1.3877787807814457e-17,
      "tolerance": 2e-10
    },
    {
      "name": "cut_error_decomposition_d2_k2_rec0.42_true0.42",
      "residual": 3.8163916471489756e-17,
      "tolerance": 2e-10,
      "reconstruction_norm": 0.05298363098075107,
      "quadrature_norm": 0.007243182591082517,
      "geometry_norm": 0.0
    },
    {
      "name": "cut_weighted_force_bound_d2_k2_rec0.42_true0.42",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "cut_volume_partition_d2_k2_rec0.42_true0.42",
      "residual": 1.3877787807814457e-17,
      "tolerance": 2e-10
    },
    {
      "name": "geometry_term_vanishes_d2_k2_rec0.42_true0.42",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "two_term_reduction_d2_k2_rec0.42_true0.42",
      "residual": 3.8163916471489756e-17,
      "tolerance": 2e-10
    },
    {
      "name": "cut_error_decomposition_d2_k2_rec0.0_true0.0",
      "residual": 6.938893903907228e-17,
      "tolerance": 2e-10,
      "reconstruction_norm": 0.1654891093706268,
      "quadrature_norm": 0.022851486559279606,
      "geometry_norm": 0.0
    },
    {
      "name": "cut_weighted_force_bound_d2_k2_rec0.0_true0.0",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "cut_volume_partition_d2_k2_rec0.0_true0.0",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "geometry_term_vanishes_d2_k2_rec0.0_true0.0",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "two_term_reduction_d2_k2_rec0.0_true0.0",
      "residual": 6.938893903907228e-17,
      "tolerance": 2e-10
    },
    {
      "name": "full_error_decomposition_d2_k3",
      "residual": 2.7755575615628914e-17,
      "tolerance": 2e-10,
      "reconstruction_norm": 0.09864921056307226,
      "quadrature_norm": 0.01006857766890956
    },
    {
      "name": "full_weighted_force_bound_d2_k3",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "cut_error_decomposition_d2_k3_rec0.42_true0.27",
      "residual": 5.551115123125783e-17,
      "tolerance": 2e-10,
      "reconstruction_norm": 0.04426047740921962,
      "quadrature_norm": 0.0037331082157558027,
      "geometry_norm": 0.047003924323505294
    },
    {
      "name": "cut_weighted_force_bound_d2_k3_rec0.42_true0.27",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "cut_volume_partition_d2_k3_rec0.42_true0.27",
      "residual": 1.3877787807814457e-17,
      "tolerance": 2e-10
    },
    {
      "name": "cut_error_decomposition_d2_k3_rec0.42_true0.42",
      "residual": 4.597017211338539e-17,
      "tolerance": 2e-10,
      "reconstruction_norm": 0.04667401348372532,
      "quadrature_norm": 0.0037331082157558027,
      "geometry_norm": 0.0
    },
    {
      "name": "cut_weighted_force_bound_d2_k3_rec0.42_true0.42",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "cut_volume_partition_d2_k3_rec0.42_true0.42",
      "residual": 1.3877787807814457e-17,
      "tolerance": 2e-10
    },
    {
      "name": "geometry_term_vanishes_d2_k3_rec0.42_true0.42",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "two_term_reduction_d2_k3_rec0.42_true0.42",
      "residual": 4.597017211338539e-17,
      "tolerance": 2e-10
    },
    {
      "name": "cut_error_decomposition_d2_k3_rec0.0_true0.0",
      "residual": 4.85722573273506e-17,
      "tolerance": 2e-10,
      "reconstruction_norm": 0.11323434798555986,
      "quadrature_norm": 0.012485955620268283,
      "geometry_norm": 0.0
    },
    {
      "name": "cut_weighted_force_bound_d2_k3_rec0.0_true0.0",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "cut_volume_partition_d2_k3_rec0.0_true0.0",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "geometry_term_vanishes_d2_k3_rec0.0_true0.0",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "two_term_reduction_d2_k3_rec0.0_true0.0",
      "residual": 4.85722573273506e-17,
      "tolerance": 2e-10
    },
    {
      "name": "full_error_decomposition_d3_k1",
      "residual": 4.163336342344337e-17,
      "tolerance": 2e-10,
      "reconstruction_norm": 0.15166607584865405,
      "quadrature_norm": 0.014609302977304109
    },
    {
      "name": "full_weighted_force_bound_d3_k1",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "cut_error_decomposition_d3_k1_rec0.42_true0.27",
      "residual": 1.0408340855860843e-16,
      "tolerance": 2e-10,
      "reconstruction_norm": 0.12025547276647378,
      "quadrature_norm": 0.012708859486356522,
      "geometry_norm": 0.07500510288357212
    },
    {
      "name": "cut_weighted_force_bound_d3_k1_rec0.42_true0.27",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "cut_volume_partition_d3_k1_rec0.42_true0.27",
      "residual": 6.938893903907228e-18,
      "tolerance": 2e-10
    },
    {
      "name": "cut_error_decomposition_d3_k1_rec0.42_true0.42",
      "residual": 9.367506770274758e-17,
      "tolerance": 2e-10,
      "reconstruction_norm": 0.09943259363181005,
      "quadrature_norm": 0.012708859486356522,
      "geometry_norm": 0.0
    },
    {
      "name": "cut_weighted_force_bound_d3_k1_rec0.42_true0.42",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "cut_volume_partition_d3_k1_rec0.42_true0.42",
      "residual": 6.938893903907228e-18,
      "tolerance": 2e-10
    },
    {
      "name": "geometry_term_vanishes_d3_k1_rec0.42_true0.42",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "two_term_reduction_d3_k1_rec0.42_true0.42",
      "residual": 9.367506770274758e-17,
      "tolerance": 2e-10
    },
    {
      "name": "cut_error_decomposition_d3_k1_rec0.0_true0.0",
      "residual": 9.71445146547012e-17,
      "tolerance": 2e-10,
      "reconstruction_norm": 0.12541202430163398,
      "quadrature_norm": 0.02664312201151365,
      "geometry_norm": 0.0
    },
    {
      "name": "cut_weighted_force_bound_d3_k1_rec0.0_true0.0",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "cut_volume_partition_d3_k1_rec0.0_true0.0",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "geometry_term_vanishes_d3_k1_rec0.0_true0.0",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "two_term_reduction_d3_k1_rec0.0_true0.0",
      "residual": 9.71445146547012e-17,
      "tolerance": 2e-10
    },
    {
      "name": "full_error_decomposition_d3_k2",
      "residual": 1.3877787807814457e-17,
      "tolerance": 2e-10,
      "reconstruction_norm": 0.08816364346374717,
      "quadrature_norm": 0.009846757122944734
    },
    {
      "name": "full_weighted_force_bound_d3_k2",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "cut_error_decomposition_d3_k2_rec0.42_true0.27",
      "residual": 5.551115123125783e-17,
      "tolerance": 2e-10,
      "reconstruction_norm": 0.05008904114091374,
      "quadrature_norm": 0.007136426995068987,
      "geometry_norm": 0.043700732730786604
    },
    {
      "name": "cut_weighted_force_bound_d3_k2_rec0.42_true0.27",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "cut_volume_partition_d3_k2_rec0.42_true0.27",
      "residual": 6.938893903907228e-18,
      "tolerance": 2e-10
    },
    {
      "name": "cut_error_decomposition_d3_k2_rec0.42_true0.42",
      "residual": 5.0306980803327406e-17,
      "tolerance": 2e-10,
      "reconstruction_norm": 0.04375695535954265,
      "quadrature_norm": 0.007136426995068987,
      "geometry_norm": 0.0
    },
    {
      "name": "cut_weighted_force_bound_d3_k2_rec0.42_true0.42",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "cut_volume_partition_d3_k2_rec0.42_true0.42",
      "residual": 6.938893903907228e-18,
      "tolerance": 2e-10
    },
    {
      "name": "geometry_term_vanishes_d3_k2_rec0.42_true0.42",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "two_term_reduction_d3_k2_rec0.42_true0.42",
      "residual": 5.0306980803327406e-17,
      "tolerance": 2e-10
    },
    {
      "name": "cut_error_decomposition_d3_k2_rec0.0_true0.0",
      "residual": 3.469446951953614e-17,
      "tolerance": 2e-10,
      "reconstruction_norm": 0.100124656856353,
      "quadrature_norm": 0.014954126956876961,
      "geometry_norm": 0.0
    },
    {
      "name": "cut_weighted_force_bound_d3_k2_rec0.0_true0.0",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "cut_volume_partition_d3_k2_rec0.0_true0.0",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "geometry_term_vanishes_d3_k2_rec0.0_true0.0",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "two_term_reduction_d3_k2_rec0.0_true0.0",
      "residual": 3.469446951953614e-17,
      "tolerance": 2e-10
    },
    {
      "name": "full_error_decomposition_d3_k3",
      "residual": 2.0816681711721685e-17,
      "tolerance": 2e-10,
      "reconstruction_norm": 0.06098043712002856,
      "quadrature_norm": 0.006292875688172054
    },
    {
      "name": "full_weighted_force_bound_d3_k3",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "cut_error_decomposition_d3_k3_rec0.42_true0.27",
      "residual": 3.122502256758253e-17,
      "tolerance": 2e-10,
      "reconstruction_norm": 0.025118084757768593,
      "quadrature_norm": 0.0033070744359820587,
      "geometry_norm": 0.0439204097394277
    },
    {
      "name": "cut_weighted_force_bound_d3_k3_rec0.42_true0.27",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "cut_volume_partition_d3_k3_rec0.42_true0.27",
      "residual": 6.938893903907228e-18,
      "tolerance": 2e-10
    },
    {
      "name": "cut_error_decomposition_d3_k3_rec0.42_true0.42",
      "residual": 3.469446951953614e-17,
      "tolerance": 2e-10,
      "reconstruction_norm": 0.03017818079291869,
      "quadrature_norm": 0.0033070744359820587,
      "geometry_norm": 0.0
    },
    {
      "name": "cut_weighted_force_bound_d3_k3_rec0.42_true0.42",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "cut_volume_partition_d3_k3_rec0.42_true0.42",
      "residual": 6.938893903907228e-18,
      "tolerance": 2e-10
    },
    {
      "name": "geometry_term_vanishes_d3_k3_rec0.42_true0.42",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "two_term_reduction_d3_k3_rec0.42_true0.42",
      "residual": 3.469446951953614e-17,
      "tolerance": 2e-10
    },
    {
      "name": "cut_error_decomposition_d3_k3_rec0.0_true0.0",
      "residual": 6.288372600415926e-17,
      "tolerance": 2e-10,
      "reconstruction_norm": 0.03423789100412927,
      "quadrature_norm": 0.006827364623972351,
      "geometry_norm": 0.0
    },
    {
      "name": "cut_weighted_force_bound_d3_k3_rec0.0_true0.0",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "cut_volume_partition_d3_k3_rec0.0_true0.0",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "geometry_term_vanishes_d3_k3_rec0.0_true0.0",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "two_term_reduction_d3_k3_rec0.0_true0.0",
      "residual": 6.288372600415926e-17,
      "tolerance": 2e-10
    }
  ],
  "reference": "The chosen polynomial fields are integrated exactly, up to roundoff, by the order-8 box rule used here."
}


==> checks/release_manifest.json <==
{
  "revision": "v4 \u2014 paired full/cut force-error exposition",
  "base": "CMAME_methodology_v3_LaTeX.zip",
  "production_solver_or_training_code_modified": false,
  "original_equation_2_40_new_number": "2.45",
  "new_full_cell_counterpart": "2.33",
  "unchanged_main_subsections": [
    "2.1",
    "2.2",
    "2.5",
    "2.6",
    "2.7"
  ],
  "pdf_pages": 40,
  "independent_check_counts": {
    "inherited": 115,
    "new_paired_full_cut": 90
  },
  "verification_scope": "Synthetic algebra and PDF/source consistency, not trained-model or full MPM validation.",
  "sha256": {
    "main.tex": "d89105900289647d0eb2e6436178815f3f91431f1ce325dea65e587944439acd",
    "methodology.tex": "8f6eeeb77472c7113fe4604bc403e6c15525ccc9d53e54f1761903612b304274",
    "theory_appendix.tex": "3060c438d496a468b9b91258c813f64715a92edca703245e30db932385b31cab",
    "notation.tex": "4c4e69fe03b873c449ec6b72071b926932d8e3a92a2cef326f612e9fe49be6d7",
    "references.tex": "b028df003a6b223671a4800d97bbc36268f0bfd15b521dc5f6732543114e9a9f",
    "references.bib": "cae06d2ffaec6aeb6e768354f35ed2652eeaacadf3ef1ed14b5734188ba414a0",
    "elsarticle.cls": "ba7a1f25626a79fb39b53888dd826c4ae14d20db5429e236abdaaaf2fdf897ab",
    "elsarticle-num.bst": "08d06d24a533fbe0c6e29d5bd5e7134781ab41a3c6640d73ad63112d4851b301",
    "THIRD_PARTY_NOTICES.txt": "ca5e3a588527f7baa722f27f44bf6c91d7645aa1d89e24e800e9ce3514988363",
    "main.pdf": "2db8a4e622d6867b4ee04f95013a6a10d1b1160c652466d7282e849cd10d1eeb",
    "README.md": "3812a077a84cbf3fd3648a100a3576fcb0b20e784047cad7f7f5551f70434604",
    "AUTHOR_CHECKS.md": "7774787c9355532473eec2f23c24946bfcafbebd7b453160ef15842e0646e27b",
    "REVISION_NOTES_CN.md": "f6b65821e85dd73e6f7077ded1fe438a17e1371fe0d663f941f37aa10a75efbf",
    "NOTATION_REGISTER.md": "ac04c6b10ffaf443d0f32bb747039f91c490b8541b8e1c866bce917ed42a7a05",
    "checks/verify_algebra.py": "67d0b21d0de72a091b3f8e570c73b3c825443fef5dc629b4175844c9826c9f0e",
    "checks/verification.json": "4db06cac08e7642f38f3c404d2402fbd4f5ee73b2d5f6791748edf6abdbd3d63",
    "checks/verify_full_cut.py": "905e9b8d8a108b2a59da47e130f3863c2a8207086cc5989cf3388f7331de7887",
    "checks/full_cut_checks.json": "5c55bf79b04805e5f96bbe542f1617c78e9c6dbb6cf77a7e30f504aa020f4d3f",
    "checks/check_document.py": "234b4c4d80e912f5f403ef46f576b3b75f003df9dc142c8b32c5088adddd15a5",
    "checks/document_checks.json": "0cbb918819203f26a623627de341e1c55ff42cf8b649eea71905a0449ce968d3",
    "checks/sync_sections.py": "cebc0063a4ca4c656efd28f141c4c9debb3b1960de1b67854ee2b50952ea8051",
    "checks/unchanged_section_hashes.json": "fac216ef936174a5d965dac61622a63d55f38632e5202a697c3df7d56b27ad2c",
    "checks/changes_from_v3.diff": "e4c4030e8f58f2d55f4c44b44d99a935e6fcc4861cc85688b5c9899afd6a6499",
    "sections/21_foundation.tex": "a97e831dea3f7ec36c1421b3f5219d3a7b1eee166437f52e47d705d5a7b3cd19",
    "sections/22_objective.tex": "5426b59ce45f583f242d83cbda8730cf526b446f027dbc159e6d1c7b291e9e96",
    "sections/23_full.tex": "e1c152ac81411f4a2a2f2894c79f8df65a2665a5b083526aff1beef54ae7f100",
    "sections/24_cut.tex": "9d0fdc6680e6b7c5c23304b81d6c2c5735a5546238c4c2b8dee1b61b96955182",
    "sections/25_data.tex": "79cac9b7d7aa3dfab7790b2bd50560f5a3aef8e608c75e467c00ec48b450e9fa",
    "sections/26_training.tex": "5841af1f67be41d21ca65598219ce80ccf69213427b1224f86d12789de9d3e68",
    "sections/27_solver.tex": "af2006293e04478b3ba1fb16f5c346a4d5622f8fc47ac78a7bf413538d1db3c3"
  }
}


==> checks/unchanged_section_hashes.json <==
{
  "baseline": "CMAME_methodology_v3_LaTeX.zip",
  "expected_sha256": {
    "sections/21_foundation.tex": "a97e831dea3f7ec36c1421b3f5219d3a7b1eee166437f52e47d705d5a7b3cd19",
    "sections/22_objective.tex": "5426b59ce45f583f242d83cbda8730cf526b446f027dbc159e6d1c7b291e9e96",
    "sections/25_data.tex": "79cac9b7d7aa3dfab7790b2bd50560f5a3aef8e608c75e467c00ec48b450e9fa",
    "sections/26_training.tex": "5841af1f67be41d21ca65598219ce80ccf69213427b1224f86d12789de9d3e68",
    "sections/27_solver.tex": "af2006293e04478b3ba1fb16f5c346a4d5622f8fc47ac78a7bf413538d1db3c3"
  }
}


==> checks/verification.json <==
{
  "scope": "Independent floating-point checks of manuscript algebra; no trained checkpoint, dataset or MPM solver was loaded.",
  "seed": 20261014,
  "passed": true,
  "checks": 115,
  "maximum_residual": 1.0658141036401503e-14,
  "results": [
    {
      "name": "constant_projection_d2_p1",
      "residual": 2.220446049250313e-16,
      "tolerance": 2e-10
    },
    {
      "name": "permutation_d2_p1",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "affine_identity_d2_p1",
      "residual": 2.220446049250313e-16,
      "tolerance": 2e-10
    },
    {
      "name": "taylor_bound_d2_p1",
      "residual": 0.0,
      "tolerance": 2e-10,
      "actual_error": 0.41549143667468913,
      "bound": 0.6958037680574168
    },
    {
      "name": "constant_projection_d2_p4",
      "residual": 4.440892098500626e-16,
      "tolerance": 2e-10
    },
    {
      "name": "permutation_d2_p4",
      "residual": 2.220446049250313e-16,
      "tolerance": 2e-10
    },
    {
      "name": "affine_identity_d2_p4",
      "residual": 8.881784197001252e-16,
      "tolerance": 2e-10
    },
    {
      "name": "taylor_bound_d2_p4",
      "residual": 0.0,
      "tolerance": 2e-10,
      "actual_error": 0.755226428857263,
      "bound": 1.654981582708522
    },
    {
      "name": "constant_projection_d2_p11",
      "residual": 1.5543122344752192e-15,
      "tolerance": 2e-10
    },
    {
      "name": "permutation_d2_p11",
      "residual": 8.881784197001252e-16,
      "tolerance": 2e-10
    },
    {
      "name": "affine_identity_d2_p11",
      "residual": 1.9984014443252818e-15,
      "tolerance": 2e-10
    },
    {
      "name": "taylor_bound_d2_p11",
      "residual": 0.0,
      "tolerance": 2e-10,
      "actual_error": 0.6328675609505954,
      "bound": 3.3315692312133445
    },
    {
      "name": "constant_projection_d2_p36",
      "residual": 2.220446049250313e-15,
      "tolerance": 2e-10
    },
    {
      "name": "permutation_d2_p36",
      "residual": 3.774758283725532e-15,
      "tolerance": 2e-10
    },
    {
      "name": "affine_identity_d2_p36",
      "residual": 1.7763568394002505e-15,
      "tolerance": 2e-10
    },
    {
      "name": "taylor_bound_d2_p36",
      "residual": 0.0,
      "tolerance": 2e-10,
      "actual_error": 1.462692632671561,
      "bound": 5.425005362538623
    },
    {
      "name": "partition_unity_d2_k1",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "gradient_sum_d2_k1",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "linear_precision_d2_k1",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "gradient_linear_precision_d2_k1",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "internal_resultant_d2_k1",
      "residual": 5.551115123125783e-17,
      "tolerance": 2e-10
    },
    {
      "name": "internal_torque_d2_k1",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "virtual_work_d2_k1",
      "residual": 5.551115123125783e-17,
      "tolerance": 2e-10
    },
    {
      "name": "force_factorization_d2_k1",
      "residual": 1.1102230246251565e-16,
      "tolerance": 2e-10
    },
    {
      "name": "stress_force_bound_d2_k1",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "full_polynomial_exactness_d2_k1",
      "residual": 1.3322676295501878e-15,
      "tolerance": 2e-10
    },
    {
      "name": "partition_unity_d2_k2",
      "residual": 1.1102230246251565e-16,
      "tolerance": 2e-10
    },
    {
      "name": "gradient_sum_d2_k2",
      "residual": 6.993104012531504e-17,
      "tolerance": 2e-10
    },
    {
      "name": "linear_precision_d2_k2",
      "residual": 2.220446049250313e-16,
      "tolerance": 2e-10
    },
    {
      "name": "gradient_linear_precision_d2_k2",
      "residual": 1.1275702593849246e-16,
      "tolerance": 2e-10
    },
    {
      "name": "internal_resultant_d2_k2",
      "residual": 2.42861286636753e-17,
      "tolerance": 2e-10
    },
    {
      "name": "internal_torque_d2_k2",
      "residual": 2.0816681711721685e-17,
      "tolerance": 2e-10
    },
    {
      "name": "virtual_work_d2_k2",
      "residual": 5.551115123125783e-17,
      "tolerance": 2e-10
    },
    {
      "name": "force_factorization_d2_k2",
      "residual": 2.7755575615628914e-17,
      "tolerance": 2e-10
    },
    {
      "name": "stress_force_bound_d2_k2",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "apic_quadratic_moment_d2",
      "residual": 5.551115123125783e-17,
      "tolerance": 2e-10
    },
    {
      "name": "full_polynomial_exactness_d2_k2",
      "residual": 7.771561172376096e-16,
      "tolerance": 2e-10
    },
    {
      "name": "partition_unity_d2_k3",
      "residual": 3.3306690738754696e-16,
      "tolerance": 2e-10
    },
    {
      "name": "gradient_sum_d2_k3",
      "residual": 2.0469737016526324e-16,
      "tolerance": 2e-10
    },
    {
      "name": "linear_precision_d2_k3",
      "residual": 2.220446049250313e-16,
      "tolerance": 2e-10
    },
    {
      "name": "gradient_linear_precision_d2_k3",
      "residual": 3.3306690738754696e-16,
      "tolerance": 2e-10
    },
    {
      "name": "internal_resultant_d2_k3",
      "residual": 5.551115123125783e-17,
      "tolerance": 2e-10
    },
    {
      "name": "internal_torque_d2_k3",
      "residual": 2.7755575615628914e-17,
      "tolerance": 2e-10
    },
    {
      "name": "virtual_work_d2_k3",
      "residual": 2.7755575615628914e-17,
      "tolerance": 2e-10
    },
    {
      "name": "force_factorization_d2_k3",
      "residual": 2.7755575615628914e-17,
      "tolerance": 2e-10
    },
    {
      "name": "stress_force_bound_d2_k3",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "full_polynomial_exactness_d2_k3",
      "residual": 5.551115123125783e-16,
      "tolerance": 2e-10
    },
    {
      "name": "oblique_simplex_force_exactness_d2_k1",
      "residual": 3.7947076036992655e-19,
      "tolerance": 2e-10,
      "order": 3
    },
    {
      "name": "oblique_simplex_force_exactness_d2_k2",
      "residual": 4.87890977618477e-19,
      "tolerance": 2e-10,
      "order": 4
    },
    {
      "name": "oblique_simplex_force_exactness_d2_k3",
      "residual": 5.204170427930421e-18,
      "tolerance": 2e-10,
      "order": 5
    },
    {
      "name": "duffy_volume_d2_g2",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "duffy_monomial_exactness_d2_g2",
      "residual": 2.7755575615628914e-17,
      "tolerance": 2e-10,
      "total_degree": 2
    },
    {
      "name": "duffy_volume_d2_g3",
      "residual": 1.1102230246251565e-16,
      "tolerance": 2e-10
    },
    {
      "name": "duffy_monomial_exactness_d2_g3",
      "residual": 1.1102230246251565e-16,
      "tolerance": 2e-10,
      "total_degree": 4
    },
    {
      "name": "duffy_volume_d2_g4",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "duffy_monomial_exactness_d2_g4",
      "residual": 8.326672684688674e-17,
      "tolerance": 2e-10,
      "total_degree": 6
    },
    {
      "name": "constant_projection_d3_p1",
      "residual": 1.1102230246251565e-16,
      "tolerance": 2e-10
    },
    {
      "name": "permutation_d3_p1",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "affine_identity_d3_p1",
      "residual": 2.220446049250313e-16,
      "tolerance": 2e-10
    },
    {
      "name": "taylor_bound_d3_p1",
      "residual": 0.0,
      "tolerance": 2e-10,
      "actual_error": 0.44870308304977713,
      "bound": 1.3147082695157792
    },
    {
      "name": "constant_projection_d3_p4",
      "residual": 4.440892098500626e-16,
      "tolerance": 2e-10
    },
    {
      "name": "permutation_d3_p4",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "affine_identity_d3_p4",
      "residual": 3.3306690738754696e-16,
      "tolerance": 2e-10
    },
    {
      "name": "taylor_bound_d3_p4",
      "residual": 0.0,
      "tolerance": 2e-10,
      "actual_error": 0.9095472115990941,
      "bound": 3.906738941245595
    },
    {
      "name": "constant_projection_d3_p11",
      "residual": 1.1102230246251565e-15,
      "tolerance": 2e-10
    },
    {
      "name": "permutation_d3_p11",
      "residual": 2.6645352591003757e-15,
      "tolerance": 2e-10
    },
    {
      "name": "affine_identity_d3_p11",
      "residual": 1.3322676295501878e-15,
      "tolerance": 2e-10
    },
    {
      "name": "taylor_bound_d3_p11",
      "residual": 0.0,
      "tolerance": 2e-10,
      "actual_error": 1.061970961652182,
      "bound": 4.9293098689424095
    },
    {
      "name": "constant_projection_d3_p36",
      "residual": 1.9984014443252818e-15,
      "tolerance": 2e-10
    },
    {
      "name": "permutation_d3_p36",
      "residual": 1.0658141036401503e-14,
      "tolerance": 2e-10
    },
    {
      "name": "affine_identity_d3_p36",
      "residual": 1.7763568394002505e-15,
      "tolerance": 2e-10
    },
    {
      "name": "taylor_bound_d3_p36",
      "residual": 0.0,
      "tolerance": 2e-10,
      "actual_error": 1.829341429232025,
      "bound": 20.148634506891202
    },
    {
      "name": "partition_unity_d3_k1",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "gradient_sum_d3_k1",
      "residual": 1.5612511283791264e-17,
      "tolerance": 2e-10
    },
    {
      "name": "linear_precision_d3_k1",
      "residual": 1.1102230246251565e-16,
      "tolerance": 2e-10
    },
    {
      "name": "gradient_linear_precision_d3_k1",
      "residual": 1.3877787807814457e-17,
      "tolerance": 2e-10
    },
    {
      "name": "internal_resultant_d3_k1",
      "residual": 8.326672684688674e-17,
      "tolerance": 2e-10
    },
    {
      "name": "internal_torque_d3_k1",
      "residual": 1.1102230246251565e-16,
      "tolerance": 2e-10
    },
    {
      "name": "virtual_work_d3_k1",
      "residual": 4.996003610813204e-16,
      "tolerance": 2e-10
    },
    {
      "name": "force_factorization_d3_k1",
      "residual": 5.551115123125783e-17,
      "tolerance": 2e-10
    },
    {
      "name": "stress_force_bound_d3_k1",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "full_polynomial_exactness_d3_k1",
      "residual": 6.106226635438361e-16,
      "tolerance": 2e-10
    },
    {
      "name": "partition_unity_d3_k2",
      "residual": 2.220446049250313e-16,
      "tolerance": 2e-10
    },
    {
      "name": "gradient_sum_d3_k2",
      "residual": 1.6653345369377348e-16,
      "tolerance": 2e-10
    },
    {
      "name": "linear_precision_d3_k2",
      "residual": 2.220446049250313e-16,
      "tolerance": 2e-10
    },
    {
      "name": "gradient_linear_precision_d3_k2",
      "residual": 2.3635607360183997e-16,
      "tolerance": 2e-10
    },
    {
      "name": "internal_resultant_d3_k2",
      "residual": 1.474514954580286e-17,
      "tolerance": 2e-10
    },
    {
      "name": "internal_torque_d3_k2",
      "residual": 1.734723475976807e-17,
      "tolerance": 2e-10
    },
    {
      "name": "virtual_work_d3_k2",
      "residual": 2.220446049250313e-16,
      "tolerance": 2e-10
    },
    {
      "name": "force_factorization_d3_k2",
      "residual": 2.7755575615628914e-17,
      "tolerance": 2e-10
    },
    {
      "name": "stress_force_bound_d3_k2",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "apic_quadratic_moment_d3",
      "residual": 5.551115123125783e-17,
      "tolerance": 2e-10
    },
    {
      "name": "full_polynomial_exactness_d3_k2",
      "residual": 1.1102230246251565e-15,
      "tolerance": 2e-10
    },
    {
      "name": "partition_unity_d3_k3",
      "residual": 4.440892098500626e-16,
      "tolerance": 2e-10
    },
    {
      "name": "gradient_sum_d3_k3",
      "residual": 2.684484579074109e-16,
      "tolerance": 2e-10
    },
    {
      "name": "linear_precision_d3_k3",
      "residual": 4.440892098500626e-16,
      "tolerance": 2e-10
    },
    {
      "name": "gradient_linear_precision_d3_k3",
      "residual": 7.771561172376096e-16,
      "tolerance": 2e-10
    },
    {
      "name": "internal_resultant_d3_k3",
      "residual": 5.694771910980112e-17,
      "tolerance": 2e-10
    },
    {
      "name": "internal_torque_d3_k3",
      "residual": 4.391018798566293e-17,
      "tolerance": 2e-10
    },
    {
      "name": "virtual_work_d3_k3",
      "residual": 1.3877787807814457e-17,
      "tolerance": 2e-10
    },
    {
      "name": "force_factorization_d3_k3",
      "residual": 2.7755575615628914e-17,
      "tolerance": 2e-10
    },
    {
      "name": "stress_force_bound_d3_k3",
      "residual": 0.0,
      "tolerance": 2e-10
    },
    {
      "name": "full_polynomial_exactness_d3_k3",
      "residual": 7.216449660063518e-16,
      "tolerance": 2e-10
    },
    {
      "name": "oblique_simplex_force_exactness_d3_k1",
      "residual": 6.071532165918825e-18,
      "tolerance": 2e-10,
      "order": 4
    },
    {
      "name": "oblique_simplex_force_exactness_d3_k2",
      "residual": 6.591949208711867e-17,
      "tolerance": 2e-10,
      "order": 5
    },
    {
      "name": "oblique_simplex_force_exactness_d3_k3",
      "residual": 4.336808689942018e-18,
      "tolerance": 2e-10,
      "order": 7
    },
    {
      "name": "duffy_volume_d3_g2",
      "residual": 2.7755575615628914e-17,
      "tolerance": 2e-10
    },
    {
      "name": "duffy_monomial_exactness_d3_g2",
      "residual": 2.7755575615628914e-17,
      "tolerance": 2e-10,
      "total_degree": 1
    },
    {
      "name": "duffy_volume_d3_g3",
      "residual": 5.551115123125783e-17,
      "tolerance": 2e-10
    },
    {
      "name": "duffy_monomial_exactness_d3_g3",
      "residual": 5.551115123125783e-17,
      "tolerance": 2e-10,
      "total_degree": 3
    },
    {
      "name": "duffy_volume_d3_g4",
      "residual": 2.7755575615628914e-17,
      "tolerance": 2e-10
    },
    {
      "name": "duffy_monomial_exactness_d3_g4",
      "residual": 2.7755575615628914e-17,
      "tolerance": 2e-10,
      "total_degree": 5
    },
    {
      "name": "particle_volume_moment_identity",
      "residual": 2.220446049250313e-16,
      "tolerance": 2e-10
    },
    {
      "name": "constant_stress_spurious_force",
      "residual": 0.0,
      "tolerance": 2e-10,
      "force": 1.035,
      "total_volume": 0.8,
      "exact_total_volume": 0.8
    },
    {
      "name": "parent_force_cross_terms",
      "residual": 3.552713678800501e-15,
      "tolerance": 2e-10
    }
  ]
}

